Plackett-Luce model for learning-to-rank task

List-wise based learning to rank methods are generally supposed to have better performance than point- and pair-wise based. However, in real-world applications, state-of-the-art systems are not from list-wise based camp. In this paper, we propose a new non-linear algorithm in the list-wise based framework called ListMLE, which uses the Plackett-Luce (PL) loss. Our experiments are conducted on the two largest publicly available real-world datasets, Yahoo challenge 2010 and Microsoft 30K. This is the first time in the single model level for a list-wise based system to match or overpass state-of-the-art systems in real-world datasets.

==> Readme.txt <==
1. Simplified the abstract.
2. Removed the "stable gradient" part, as nobody cares about it.


==> convert-to-standard-formart.txt <==
1. Comment out almost all packages automatically added in lyx, including {babel}.

How to use a unsupported style in paper writing?
1. Generate a common lyx.
2. Change the option in lyx into the expected one.


